Blue Noise Plots

We propose Blue Noise Plots, two-dimensional dot plots that depict data points of univariate data sets. While often one-dimensional strip plots are used to depict such data, one of their main problems is visual clutter which results from overlap. To reduce this overlap, jitter plots were introduced, whereby an additional, non-encoding plot dimension is introduced, along which the data point representing dots are randomly perturbed. Unfortunately, this randomness can suggest non-existent clusters, and often leads to visually unappealing plots, in which overlap might still occur. To overcome these shortcomings, we introduce BlueNoise Plots where random jitter along the non-encoding plot dimension is replaced by optimizing all dots to keep a minimum distance in 2D i. e., Blue Noise. We evaluate the effectiveness as well as the aesthetics of Blue Noise Plots through both, a quantitative and a qualitative user study. The Python implementation of Blue Noise Plots is available here.

==> Blue Noise Plots 2/letter.txt <==
Dear  Reviewers,

we thank our reviewers for their valuable feedback and for giving us the chance to clarify your questions and improve our work by conditionally accepting the paper. In this cover letter, we would like outline the changes we made to improve the paper.
All replies are structured based on the specific review, whereby we start with the summary review.


Summary Review
------------------

1. Set n=1, m=2

We rephrased the paper and replaced the parameters n and m with the respective numbers. We also rephrased the remaining paper to reflect this change.

So, in Section 3.1, the input to the method is now described as scalar (one-dimensional) values, associated with the horizontal (encoding) axis. The output is described as a scalar (one-dimensional) value as well, associated with the vertical (non-encoding) axis of the plot. As for intermediate construction, we introduce p as a combination of the two.

As a result of this, we moved the potential generalization of our approach to higher-dimensional problems to the future work section.

2. Add missing details for user study (secondary variables etc)

We added the missing detail for our user study. In particular, we added a description of the participants' educational background and expertise in visualization to Section 5.1. Participants have been recruited from our university setting, but without particular expertise in visualization. Furthermore, we clarified the reported statistics in this section by adding "age".

3. provide more coherent description of the involved algorithm steps

As a consequence of (1.), we have also been able to make our algorithm description more coherent. Section 3.1 on Input and Output, now clearly defines the inputs (X) and outputs (Y), as well as (P), as a combination of the two to be plotted. Our pseudo-code in Figure 3 also reflects these changes.
Furthermore, as suggested by R1, we introduce an illustration (Figure 4) to visualize the involved Voronoi cells, sample points q, and Points to optimize P, to help understand on which point set the Voronoi diagram is constructed over.

Thanks for asking for this, it made us understand better what we even do.

4. simplify formal problem statement (Eq 1)

Following the changes, done to simplify the paper and make it more coherent, we simplified Eq (1).  The Equation now optimizes output (Y), so that the sum over all distances between the sites q and the associated point p is minimal.

Individual Reviews
-------------------

Q [R2]: Are there “user parameters” to tweak?

We rephrased this in Section 3.4 to clarify that this parameter is part of the problem definition. 
Finding the optimal distance between markers to make them visually discernible is the object of many publications in the Vis context. Since this already defines a research question on its own, we consider this as out-of-scope of this work and assume this value to be known by visualization designers. For the visualization in our paper, we decided to used two-times the marker radius.

Q [R2]: Is improved readability and aesthetics proven for centrality plots?

We added discussion on this to Section 5.1, explaining that further studies would be required to understand if our findings for (general) Blue Noise Plots hold for variants like centrality and multi-class as well.

Q [R1]: Roeveri et al. and Rapp et al. citations.

We included the noted references and discussed their relation to our paper in Section 2. However, we would like to emphasize that these papers do not solve problems related to our work in the sense that we are not selecting subsets, but show all datapoints. Instead, we introduce an additional dimension to our one-dimensional input, so that the final output becomes Blue Noise.

Q [R4]: How many parameters does unstack() have?

The here mentioned Figure 3 has been updated, also as a consequence of requested changes for the summary review. It now also shows the parameters of unstack(): P and X.

Q [R2]: Has the effect of the minimal-distance parameter been evaluated?

We introduce a new Figure 7 which, together with Figure 8, illustrates the distance parameter we used for our plot. Plot b) (showing 128 plots) on both the Figures, show the plot with the height being optimal in our definition. Figure 7 now shows the plot when doubled and halved the number points in the plot. Here we can see, that in the 64 points version, we get a relatively spare plot, making it more difficult to estimate the distribution, whereas the 256 version starts to clump. In Figure 8 on the other hand, we can see how our approach would dynamically increase the height of the plot to keep the distance of points consistent.
However, we would like to point out, that finding the optional value for the distance between the points is out-of-scope for our work.

Q [R1]: Would overlap become too big at some point for a fixed-size area? 

Yes, therefore we introduce a new Figure 7 to show the effect of an increasing number of points, drawn on the same sized area. Here we can see, that (especially on the left side area on the 265 points plot) the points start to clump and overlap already, making them difficult to perceive.

Q [R1]: How close is this to BN? 

We added further discussion on how close our approach is to BN. In particular, we added more explaination of the spectra to the end of Section 4.

==> Blue Noise Plots 2/todo.txt <==
LINGO:
Data set is the thing 
Data points (univariate observation)
Distribution is the continuous
Sites are Lloyd relxation samples (fig 4 q)
Dots are the graphical representations of data points and it has position, size, shape, ....
Encoding axis (x)
Non-encoding axis (y)

Blue Noise Plot
Jitter Plot

CODE:

Christian - rename sites in code and the rest

RESULTS:

-- Scalability (Christian)
    -- Timing as a function of point count

ANALYSIS:

-- Spectral and differentiable analysis of the resulting point patterns (Gurprit)
    + Agree on the plot we want to use, share on Slack (Christian)
    + Converge
    + Uniform vs ours vs Lloyd

FIGURES:

WRITING:

-- Figure and table for study outcome  (Tobias)

SUPPLEMENTAL:

-- Many result

==> letter.txt <==
Dear  Reviewers,

we thank our reviewers for their valuable feedback and for giving us the chance to clarify your questions and improve our work by conditionally accepting the paper. In this cover letter, we would like outline the changes we made to improve the paper.
All replies are structured based on the specific review, whereby we start with the summary review.


Summary Review
------------------

1. Set n=1, m=2

We rephrased the paper and replaced the parameters n and m with the respective numbers. We also rephrased the remaining paper to reflect this change.

So, in Section 3.1, the input to the method is now described as scalar (one-dimensional) values, associated with the horizontal (encoding) axis. The output is described as a scalar (one-dimensional) value as well, associated with the vertical (non-encoding) axis of the plot. As for intermediate construction, we introduce p as a combination of the two.

As a result of this, we moved the potential generalization of our approach to higher-dimensional problems to the future work section.

2. Add missing details for user study (secondary variables etc)

We added the missing detail for our user study. In particular, we added a description of the participants' educational background and expertise in visualization to Section 5.1. Participants have been recruited from our university setting, but without particular expertise in visualization. Furthermore, we clarified the reported statistics in this section by adding "age".

3. provide more coherent description of the involved algorithm steps

As a consequence of (1.), we have also been able to make our algorithm description more coherent. Section 3.1 on Input and Output, now clearly defines the inputs (X) and outputs (Y), as well as (P), as a combination of the two to be plotted. Our pseudo-code in Figure 3 also reflects these changes.
Furthermore, as suggested by R1, we introduce an illustration (Figure 4) to visualize the involved Voronoi cells, sample points q, and Points to optimize P, to help understand on which point set the Voronoi diagram is constructed over.

Thanks for asking for this, it made us understand better what we even do.

4. simplify formal problem statement (Eq 1)

Following the changes, done to simplify the paper and make it more coherent, we simplified Eq (1).  The Equation now optimizes output (Y), so that the sum over all distances between the sites q and the associated point p is minimal.

Individual Reviews
-------------------

Q [R2]: Are there “user parameters” to tweak?

We rephrased this in Section 3.4 to clarify that this parameter is part of the problem definition. 
Finding the optimal distance between markers to make them visually discernible is the object of many publications in the Vis context. Since this already defines a research question on its own, we consider this as out-of-scope of this work and assume this value to be known by visualization designers. For the visualization in our paper, we decided to used two-times the marker radius.

Q [R2]: Is improved readability and aesthetics proven for centrality plots?

We added discussion on this to Section 5.1, explaining that further studies would be required to understand if our findings for (general) Blue Noise Plots hold for variants like centrality and multi-class as well.

Q [R1]: Roeveri et al. and Rapp et al. citations.

We included the noted references and discussed their relation to our paper in Section 2. However, we would like to emphasize that these papers do not solve problems related to our work in the sense that we are not selecting subsets, but show all datapoints. Instead, we introduce an additional dimension to our one-dimensional input, so that the final output becomes Blue Noise.

Q [R4]: How many parameters does unstack() have?

The here mentioned Figure 3 has been updated, also as a consequence of requested changes for the summary review. It now also shows the parameters of unstack(): P and X.

Q [R2]: Has the effect of the minimal-distance parameter been evaluated?

We introduce a new Figure 7 which, together with Figure 8, illustrates the distance parameter we used for our plot. Plot b) (showing 128 plots) on both the Figures, show the plot with the height being optimal in our definition. Figure 7 now shows the plot when doubled and halved the number points in the plot. Here we can see, that in the 64 points version, we get a relatively spare plot, making it more difficult to estimate the distribution, whereas the 256 version starts to clump. In Figure 8 on the other hand, we can see how our approach would dynamically increase the height of the plot to keep the distance of points consistent.
However, we would like to point out, that finding the optional value for the distance between the points is out-of-scope for our work.

Q [R1]: Would overlap become too big at some point for a fixed-size area? 

Yes, therefore we introduce a new Figure 7 to show the effect of an increasing number of points, drawn on the same sized area. Here we can see, that (especially on the left side area on the 265 points plot) the points start to clump and overlap already, making them difficult to perceive.

Q [R1]: How close is this to BN? 

We added further discussion on how close our approach is to BN. In particular, we added more explaination of the spectra to the end of Section 4.

==> todo.txt <==
LINGO:
Data set is the thing 
Data points (univariate observation)
Distribution is the continuous
Sites are Lloyd relxation samples (fig 4 q)
Dots are the graphical representations of data points and it has position, size, shape, ....
Encoding axis (x)
Non-encoding axis (y)

Blue Noise Plot
Jitter Plot

CODE:

Christian - rename sites in code and the rest

RESULTS:

-- Scalability (Christian)
    -- Timing as a function of point count

ANALYSIS:

-- Spectral and differentiable analysis of the resulting point patterns (Gurprit)
    + Agree on the plot we want to use, share on Slack (Christian)
    + Converge
    + Uniform vs ours vs Lloyd

FIGURES:

WRITING:

-- Figure and table for study outcome  (Tobias)

SUPPLEMENTAL:

-- Many result
